Ensemble Multi-Quantiles: Adaptively Flexible Distribution Prediction for Uncertainty Quantification

We propose a novel, succinct, and effective approach for distribution prediction to quantify uncertainty in machine learning. It incorporates adaptively flexible distribution prediction of $\mathbb{P}(\mathbf{y}|\mathbf{X}=x)$ in regression tasks. This conditional distribution's quantiles of probability levels spreading the interval $(0,1)$ are boosted by additive models which are designed by us with intuitions and interpretability. We seek an adaptive balance between the structural integrity and the flexibility for $\mathbb{P}(\mathbf{y}|\mathbf{X}=x)$, while Gaussian assumption results in a lack of flexibility for real data and highly flexible approaches (e.g., estimating the quantiles separately without a distribution structure) inevitably have drawbacks and may not lead to good generalization. This ensemble multi-quantiles approach called EMQ proposed by us is totally data-driven, and can gradually depart from Gaussian and discover the optimal conditional distribution in the boosting. On extensive regression tasks from UCI datasets, we show that EMQ achieves state-of-the-art performance comparing to many recent uncertainty quantification methods. Visualization results further illustrate the necessity and the merits of such an ensemble model.

==> plots/T_ada/tex.txt <==
\begin{minipage}[t]{.165\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/Tada/grid.pdf}}
\end{minipage}
\begin{minipage}[t]{.165\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/Tada/naval.pdf}}
\end{minipage}
\begin{minipage}[t]{.165\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/Tada/appliance.pdf}}
\end{minipage}
\begin{minipage}[t]{.165\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/Tada/election.pdf}}
\end{minipage}
\begin{minipage}[t]{.165\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/Tada/steel.pdf}}
\end{minipage}
\begin{minipage}[t]{.165\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/Tada/facebook1.pdf}}
\end{minipage}
\begin{minipage}[t]{.165\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/Tada/facebook2.pdf}}
\end{minipage}
\begin{minipage}[t]{.165\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/Tada/pm2.5.pdf}}
\end{minipage}
\begin{minipage}[t]{.165\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/Tada/bio.pdf}}
\end{minipage}
\begin{minipage}[t]{.165\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/Tada/blog.pdf}}
\end{minipage}
\begin{minipage}[t]{.165\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/Tada/consumption.pdf}}
\end{minipage}
\begin{minipage}[t]{.165\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/Tada/video.pdf}}
\end{minipage}
\begin{minipage}[t]{.165\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/Tada/gpu.pdf}}
\end{minipage}
\begin{minipage}[t]{.165\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/Tada/query.pdf}}
\end{minipage}
\begin{minipage}[t]{.165\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/Tada/wave.pdf}}
\end{minipage}
\begin{minipage}[t]{.165\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/Tada/air.pdf}}
\end{minipage}
\begin{minipage}[t]{.165\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/Tada/year.pdf}}
\end{minipage}


==> plots/density/tex.txt <==
\begin{minipage}[t]{.16\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/density/consumption-1.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.16\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/density/consumption-2.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.16\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/density/gpu-1.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.16\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/density/gpu-2.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.16\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/density/air-1.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.16\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/density/air-2.pdf}}
\end{minipage}\\
\begin{minipage}[t]{.16\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/density/election-1.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.16\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/density/election-2.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.16\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/density/query-1.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.16\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/density/query-2.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.16\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/density/facebook2-1.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.16\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/density/facebook2-2.pdf}}
\end{minipage}\\
\begin{minipage}[t]{.16\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/density/blog-1.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.16\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/density/blog-2.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.16\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/density/video-1.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.16\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/density/video-2.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.16\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/density/naval-1.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.16\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/density/naval-2.pdf}}
\end{minipage}\\


==> plots/otherDensities/tex.txt <==
\begin{minipage}[t]{.33\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/otherDensities/vanilla-naval.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.33\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/otherDensities/vanilla-consumption.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.33\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/otherDensities/vanilla-air.pdf}}
\end{minipage}\\
\begin{minipage}[t]{.33\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/otherDensities/vanilla.w-naval.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.33\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/otherDensities/vanilla.w-consumption.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.33\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/otherDensities/vanilla.w-air.pdf}}
\end{minipage}\\
\begin{minipage}[t]{.33\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/otherDensities/sqr-naval.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.33\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/otherDensities/sqr-consumption.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.33\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/otherDensities/sqr-air.pdf}}
\end{minipage}\\
\begin{minipage}[t]{.33\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/otherDensities/interval-naval.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.33\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/otherDensities/interval-consumption.pdf}}
\end{minipage}\hfill
\begin{minipage}[t]{.33\linewidth}
\centerline{\includegraphics[width=\linewidth]{plots/otherDensities/interval-air.pdf}}
\end{minipage}\\

